The DBL Survey II: towards a mass-period distribution of double white dwarf binaries

Double white dwarf binaries are an important remnant of binary evolution as they are possible type Ia supernova progenitors and strong sources of gravitational waves in the low-frequency regime. The double-lined double white dwarf (DBL) survey searches for compact double white dwarfs where both stars are spectrally disentangleable. Candidates are identified by being overluminous compared to the cooling sequence of a typical mass, single white dwarf. In this second DBL survey instalment, we present full orbital solutions of 15 double white dwarf binaries from our ongoing campaign to accurately measure a magnitude-limited mass-period distribution. 12 of these systems are fully solved for the first time. A long-standing bias in the full population has been evident, favouring systems with orbital periods up to a few hours, with little exploration of the majority of the compact double white dwarf population, whose orbital period distribution centres at approximately 20hr. The 15 systems in this study span the orbital period range 5-75hr, significantly augmenting the number of well-characterised systems over these periods, and in general have two similar mass stars combining to approximately 1.0 solar masses. We witness that the orbitally derived mass ratios generally show an excellent agreement with those deduced from atmospheric fits to double-lined spectra in previous work, emphasising the power of wide-scale spectroscopic surveys to efficiently locate the highest mass, double-lined double white dwarfs in the local Galaxy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
